TDCOSMO VIII: Cosmological distance measurements in light of the mass-sheet degeneracy -- forecasts from strong lensing and IFU stellar kinematics

Time-delay strong lensing (TDSL) is a powerful probe of the current expansion rate of the Universe. However, in light of the discrepancies between early and late-time cosmological studies, efforts revolve around the characterisation of systematic uncertainties in the methods. Here, we focus on the mass-sheet degeneracy (MSD), which is considered a significant source of systematics in TDSL, and aim to assess the constraining power provided by IFU stellar kinematics. We approximate the MSD with a cored, two-parameter extension to the lensing mass profiles (with core radius $r_{\rm c}$ and mass-sheet parameter $\lambda_{\rm int}$). In addition, we utilise mock IFU stellar kinematics of time-delay strong lenses, given the prospects of obtaining such data with JWST. We construct joint strong lensing and stellar dynamical models, where the time delays, mock imaging and IFU observations are used to constrain the mass profile of lens galaxies, and yield joint constraints on the time-delay distance ($D_{\Delta t}$) and angular diameter distance ($D_{\rm d}$) to the lens. We find that mock JWST-like stellar kinematics constrain the internal mass sheet and limit its contribution to the uncertainties of $D_{\Delta t}$ and $D_{\rm d}$, each at the < 4% level, without assumptions on the background cosmological model. These distance constraints would translate to a < 4% precision measurement on $H_{\rm 0}$ in flat $\Lambda CDM$ for a single lens. Our study shows that IFU stellar kinematics of time-delay strong lenses will be key in lifting the MSD on a per lens basis, assuming reasonable core sizes. However, even in the limit of infinite $r_{\rm c}$, where $D_{\Delta t}$ is degenerate with $\lambda_{\rm int}$, stellar kinematics of the deflector, time delays and imaging data will provide powerful constraints on $D_{\rm d}$, which becomes the dominant source of information in the cosmological inference.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

